Differentiable Quantum Programming with Unbounded Loops

The emergence of variational quantum applications has led to the development of automatic differentiation techniques in quantum computing. Recently, Zhu et al. (PLDI 2020) have formulated differentiable quantum programming with bounded loops, providing a framework for scalable gradient calculation by quantum means for training quantum variational applications. However, promising parameterized quantum applications, e.g., quantum walk and unitary implementation, cannot be trained in the existing framework due to the natural involvement of unbounded loops. To fill in the gap, we provide the first differentiable quantum programming framework with unbounded loops, including a newly designed differentiation rule, code transformation, and their correctness proof. Technically, we introduce a randomized estimator for derivatives to deal with the infinite sum in the differentiation of unbounded loops, whose applicability in classical and probabilistic programming is also discussed. We implement our framework with Python and Q#, and demonstrate a reasonable sample efficiency. Through extensive case studies, we showcase an exciting application of our framework in automatically identifying close-to-optimal parameters for several parameterized quantum applications.

==> figures/output_2.txt <==
   1.0000000e+00   6.3165468e+00   8.4915603e-01   1.4183468e+00   5.2099948e+00   1.6728579e+00   1.4644932e+00   6.1562179e-01   1.9003339e+00   2.8437787e-01   3.9728381e+00   2.0622658e+00   1.0688439e+00   1.8166835e+00   3.6104902e-01   2.0963770e-01   2.8663611e+00   3.3739583e+00   1.7855547e+00   2.7731394e+00   2.9417005e+00   5.0310335e-01
   2.0000000e+00   5.9480403e+00   7.1788720e-01   1.2694761e+00   5.2353870e+00   1.4955251e+00   1.2922666e+00   5.3261026e-01   1.7067678e+00   2.1781373e-01   3.9529476e+00   1.8702562e+00   9.3753304e-01   1.6540539e+00   2.8225354e-01   1.4896353e-01   2.6222809e+00   3.1070989e+00   1.5964110e+00   2.6326120e+00   2.7225229e+00   4.1007466e-01
   3.0000000e+00   5.8097190e+00   5.8575432e-01   1.1376736e+00   5.2016319e+00   1.3083481e+00   1.1092991e+00   4.5194246e-01   1.5111332e+00   1.6612254e-01   3.7172216e+00   1.6651204e+00   8.0096080e-01   1.4956379e+00   2.0792938e-01   9.6813867e-02   2.3688811e+00   2.8169535e+00   1.4021897e+00   2.4382685e+00   2.4894058e+00   3.2142588e-01
   4.0000000e+00   5.6163212e+00   4.7575839e-01   1.0041457e+00   5.1753628e+00   1.1343597e+00   9.3447812e-01   3.7041514e-01   1.3138678e+00   1.1782178e-01   3.4495738e+00   1.4805630e+00   6.7736972e-01   1.3318186e+00   1.4382074e-01   5.6235812e-02   2.1162835e+00   2.5287135e+00   1.2078327e+00   2.2759571e+00   2.2626839e+00   2.4077486e-01
   5.0000000e+00   5.3867647e+00   3.7521199e-01   8.8580237e-01   5.1101101e+00   9.7134511e-01   7.6943052e-01   2.9655200e-01   1.1262540e+00   7.5379599e-02   3.1850643e+00   1.2945461e+00   5.6645242e-01   1.1773963e+00   9.6099624e-02   3.3683394e-02   1.8681972e+00   2.2535286e+00   1.0217468e+00   2.1056466e+00   2.0392190e+00   1.8246703e-01
   6.0000000e+00   5.2243956e+00   2.8245685e-01   7.7526826e-01   5.0125963e+00   8.1682282e-01   6.1679793e-01   2.2899034e-01   9.4846154e-01   4.3404340e-02   2.9599532e+00   1.1188725e+00   4.6791524e-01   1.0269229e+00   5.8844098e-02   1.7058054e-02   1.6336945e+00   2.0195520e+00   8.5259233e-01   1.9166853e+00   1.8293012e+00   1.3938164e-01
   7.0000000e+00   5.0641873e+00   1.9785333e-01   6.6601790e-01   4.9629120e+00   6.7275564e-01   4.8083391e-01   1.7013675e-01   7.8355675e-01   2.1530751e-02   2.7308402e+00   9.5821430e-01   3.8231809e-01   8.9011093e-01   3.3744116e-02   7.3937415e-03   1.4101776e+00   1.7825714e+00   6.9530871e-01   1.7221885e+00   1.6305254e+00   1.0009728e-01
   8.0000000e+00   5.0067194e+00   1.2731604e-01   5.5921908e-01   4.9142144e+00   5.4256319e-01   3.6618553e-01   1.1951440e-01   6.3425199e-01   6.7803786e-03   2.4828695e+00   8.1280758e-01   3.0640103e-01   7.6588735e-01   2.2210765e-02   3.3089297e-03   1.2164924e+00   1.5628078e+00   5.5953831e-01   1.5364992e+00   1.4493264e+00   6.8957040e-02
   9.0000000e+00   4.9428770e+00   7.2212643e-02   4.5652606e-01   4.8546004e+00   4.3242646e-01   2.6720791e-01   8.1709922e-02   5.0110046e-01   1.0511500e-03   2.2365190e+00   6.7835615e-01   2.3972022e-01   6.5169076e-01   1.7496003e-02   4.1872832e-03   1.0369881e+00   1.3664345e+00   4.4012720e-01   1.3556660e+00   1.2792351e+00   4.4175605e-02
   1.0000000e+01   4.8252288e+00   3.2494689e-02   3.6322849e-01   4.8038787e+00   3.3890574e-01   1.9356661e-01   5.2060951e-02   3.8585946e-01   2.5272172e-03   1.9863028e+00   5.5779591e-01   1.8351171e-01   5.4752109e-01   1.8737721e-02   7.2494325e-03   8.7588067e-01   1.1901306e+00   3.3503455e-01   1.1857790e+00   1.1262868e+00   2.4385114e-02
   1.1000000e+01   4.7562223e+00   8.6478820e-03   2.8301173e-01   4.7113626e+00   2.6121679e-01   1.3555627e-01   3.2177163e-02   2.9001198e-01   6.4471389e-03   1.7421903e+00   4.5360952e-01   1.3576979e-01   4.5082422e-01   2.5741623e-02   8.5995513e-03   7.2088077e-01   1.0160583e+00   2.5107332e-01   1.0265523e+00   9.8594319e-01   1.1005610e-02
   1.2000000e+01   4.5982523e+00   5.4763501e-04   2.1614473e-01   4.5504249e+00   1.9923059e-01   8.8740539e-02   1.9392924e-02   2.1177686e-01   9.4184577e-03   1.5122078e+00   3.6061132e-01   9.8734499e-02   3.6458955e-01   2.9640629e-02   9.2826660e-03   5.7814170e-01   8.4758707e-01   1.8410693e-01   8.8382925e-01   8.5738091e-01   2.6743260e-03
   1.3000000e+01   4.4084949e+00   4.0865471e-03   1.6054610e-01   4.3629372e+00   1.4846997e-01   5.6183681e-02   1.3555263e-02   1.5246477e-01   1.3192638e-02   1.2963639e+00   2.8216199e-01   6.7870974e-02   2.9007794e-01   4.0355427e-02   1.1106698e-02   4.4953320e-01   6.9766653e-01   1.3081097e-01   7.5257247e-01   7.3839126e-01   2.5778618e-04
   1.4000000e+01   4.2222865e+00   1.5405520e-02   1.1789752e-01   4.2331245e+00   1.0898801e-01   3.4641754e-02   1.2530548e-02   1.0916242e-01   1.5239587e-02   1.1032450e+00   2.1447498e-01   4.5200802e-02   2.2191683e-01   5.7447236e-02   1.6204310e-02   3.4103579e-01   5.6095076e-01   9.1978465e-02   6.3196371e-01   6.3003075e-01   4.3185210e-03
   1.5000000e+01   3.9773069e+00   3.2750815e-02   8.9169471e-02   4.1152264e+00   7.7696035e-02   2.5976881e-02   1.3249289e-02   7.9337721e-02   1.4724017e-02   9.1827570e-01   1.5925118e-01   3.0772682e-02   1.6404946e-01   6.5854843e-02   2.2300448e-02   2.5139585e-01   4.4174944e-01   6.6650750e-02   5.2455057e-01   5.3307088e-01   1.1587472e-02
   1.6000000e+01   3.7342295e+00   5.2079034e-02   7.1326381e-02   3.9496372e+00   5.3877905e-02   2.9253153e-02   1.9295738e-02   6.0113644e-02   1.3343699e-02   7.4607311e-01   1.1806746e-01   2.0847164e-02   1.1652955e-01   7.4964339e-02   2.8644592e-02   1.7574479e-01   3.3456965e-01   4.6489949e-02   4.2683712e-01   4.4255687e-01   2.2022106e-02
   1.7000000e+01   3.4792262e+00   7.1379516e-02   6.2723704e-02   3.7602101e+00   3.8142929e-02   4.1638934e-02   2.8178468e-02   5.0603195e-02   1.1133990e-02   5.9062789e-01   8.1783962e-02   1.4631215e-02   7.7606395e-02   7.8652747e-02   3.4701498e-02   1.1448796e-01   2.3903059e-01   3.2984792e-02   3.3900796e-01   3.6504046e-01   3.1677096e-02
   1.8000000e+01   3.2525703e+00   8.9553734e-02   6.1722623e-02   3.5547824e+00   2.9542561e-02   5.8193425e-02   3.7656400e-02   4.7981991e-02   9.4820899e-03   4.5469092e-01   5.2306283e-02   1.3437509e-02   4.7739829e-02   8.2179583e-02   3.9853706e-02   6.8760777e-02   1.5924746e-01   2.5037043e-02   2.6215568e-01   2.9613944e-01   3.8276145e-02
   1.9000000e+01   3.0016232e+00   1.0231688e-01   7.1284390e-02   3.3814214e+00   2.5347615e-02   7.3699326e-02   4.6520844e-02   4.6400303e-02   6.9409832e-03   3.3938222e-01   3.2227382e-02   1.6101135e-02   2.6688941e-02   8.0211631e-02   3.7418098e-02   3.7492035e-02   9.7095267e-02   1.8055286e-02   1.9822888e-01   2.3620842e-01   4.2110180e-02
   2.0000000e+01   2.7476710e+00   1.0919506e-01   8.7945728e-02   3.1657888e+00   2.0817810e-02   9.0638624e-02   5.0754581e-02   4.9087887e-02   4.8965031e-03   2.4106572e-01   1.7600917e-02   1.9640291e-02   1.2796461e-02   7.5791704e-02   3.3732600e-02   2.0057869e-02   5.1242664e-02   1.5417889e-02   1.4547232e-01   1.8353873e-01   4.2980106e-02
   2.1000000e+01   2.5015181e+00   1.1167569e-01   1.0463541e-01   2.9315402e+00   1.9932304e-02   1.0204539e-01   5.3747048e-02   5.2197378e-02   4.4671278e-03   1.5991208e-01   9.1641087e-03   2.4288702e-02   5.8447943e-03   6.5867557e-02   2.8805491e-02   1.3994368e-02   2.2349517e-02   1.5417205e-02   1.0394289e-01   1.4079261e-01   4.0393451e-02
   2.2000000e+01   2.2709542e+00   1.0993756e-01   1.1512442e-01   2.6795590e+00   2.0564007e-02   1.0625630e-01   5.2653236e-02   5.7995101e-02   3.6576888e-03   9.6131095e-02   5.7110788e-03   2.1845286e-02   5.1155081e-03   5.8189492e-02   1.9741649e-02   1.7813967e-02   6.1663484e-03   1.7334660e-02   7.2022035e-02   1.0706795e-01   3.7192866e-02
   2.3000000e+01   2.0471342e+00   1.0734526e-01   1.2429668e-01   2.4288755e+00   2.3851830e-02   1.0394010e-01   5.0816678e-02   6.6491183e-02   2.6991365e-03   5.1811866e-02   4.5031872e-03   1.9464722e-02   9.1764001e-03   5.0896711e-02   1.1785100e-02   2.9078202e-02   7.4439097e-04   2.0200055e-02   4.8047023e-02   7.8111632e-02   3.5100599e-02
   2.4000000e+01   1.8192449e+00   1.0247963e-01   1.3294921e-01   2.1845352e+00   2.9144779e-02   9.8931148e-02   4.5786664e-02   7.1197731e-02   2.1768421e-03   2.3354454e-02   7.0961027e-03   1.7355065e-02   1.4913911e-02   4.5585721e-02   7.0306106e-03   4.4887885e-02   5.1838941e-03   2.4578339e-02   3.1441429e-02   5.2789857e-02   3.3134641e-02
   2.5000000e+01   1.5915549e+00   9.3305052e-02   1.3963312e-01   1.9336606e+00   3.7709167e-02   9.3521774e-02   3.9103364e-02   7.6715210e-02   3.0314912e-03   8.4213322e-03   1.2754868e-02   1.5441792e-02   2.4541845e-02   4.3699105e-02   3.5357523e-03   6.3005210e-02   1.8528816e-02   3.0729824e-02   2.0882380e-02   3.2819233e-02   3.1742116e-02
   2.6000000e+01   1.3627565e+00   7.5945114e-02   1.4449829e-01   1.6871412e+00   4.4941299e-02   8.4425420e-02   3.3530815e-02   8.0411848e-02   2.6368451e-03   4.5710400e-03   1.8913195e-02   1.4642970e-02   3.5976477e-02   4.2613708e-02   1.7347768e-03   8.1955290e-02   3.7531022e-02   3.6687131e-02   1.4682154e-02   1.8512226e-02   2.7815545e-02
   2.7000000e+01   1.1563163e+00   6.2523124e-02   1.4235600e-01   1.4582186e+00   5.1726029e-02   7.6095611e-02   2.8150092e-02   8.9234910e-02   1.1815559e-03   9.9256001e-03   2.6384781e-02   1.4183787e-02   4.5393163e-02   3.9762702e-02   8.7234554e-04   9.6967182e-02   6.0756022e-02   3.9398932e-02   1.3382967e-02   1.0389615e-02   2.3759339e-02
   2.8000000e+01   9.5881615e-01   4.7934631e-02   1.3800890e-01   1.2461034e+00   5.6767944e-02   6.4929525e-02   2.3796467e-02   9.5711899e-02   4.9010179e-04   2.1734044e-02   3.5858981e-02   1.4919026e-02   5.4578493e-02   3.5925729e-02   1.1221066e-03   1.0786317e-01   8.2738115e-02   4.1074613e-02   1.6335759e-02   7.1915329e-03   2.1932613e-02
   2.9000000e+01   7.7757726e-01   3.1320965e-02   1.2482951e-01   1.0401047e+00   6.0419118e-02   5.6663851e-02   1.8956830e-02   9.8219742e-02   1.3131184e-04   3.4632927e-02   4.4265596e-02   1.4863184e-02   6.2528741e-02   3.0960101e-02   1.3987938e-03   1.1469547e-01   9.9093825e-02   4.0851936e-02   2.1506643e-02   5.9002245e-03   2.0370843e-02
   3.0000000e+01   6.0940537e-01   1.9744095e-02   1.1789943e-01   8.4756034e-01   6.1084997e-02   4.7592040e-02   1.3316328e-02   9.2417234e-02   6.4691202e-05   5.0711426e-02   5.0679734e-02   1.5356976e-02   6.7723342e-02   2.5003517e-02   2.0162369e-03   1.1726733e-01   1.1361879e-01   3.9119389e-02   2.6136161e-02   6.0277712e-03   1.9630407e-02
   3.1000000e+01   4.6368238e-01   1.0461965e-02   1.0817973e-01   6.7014534e-01   6.1558376e-02   4.3038231e-02   7.7656990e-03   7.9364321e-02   1.3562399e-04   6.7900397e-02   5.4497797e-02   1.5757597e-02   7.1017132e-02   2.0304269e-02   2.4923566e-03   1.1640365e-01   1.1953229e-01   3.6082563e-02   2.9464946e-02   7.4956564e-03   1.7307541e-02
   3.2000000e+01   3.3556807e-01   4.1337755e-03   9.3525146e-02   5.1646643e-01   6.1771048e-02   4.0735967e-02   3.8623509e-03   6.7379742e-02   1.8509434e-04   8.3227010e-02   5.4835639e-02   1.5780320e-02   7.2666316e-02   1.6014400e-02   2.5610763e-03   1.1360967e-01   1.2106764e-01   3.3841817e-02   3.5186142e-02   1.0213916e-02   1.5032238e-02
   3.3000000e+01   2.2671739e-01   1.2334415e-03   7.8900437e-02   3.8505996e-01   6.4857943e-02   4.1254189e-02   1.7900769e-03   5.7160280e-02   2.5020393e-04   9.6706182e-02   5.2713841e-02   1.7545867e-02   7.1970374e-02   1.3294642e-02   2.9953063e-03   1.0645809e-01   1.2175682e-01   3.2859038e-02   4.0563996e-02   1.3942669e-02   1.3474442e-02
   3.4000000e+01   1.4452769e-01   1.1219059e-03   6.5044422e-02   2.7069308e-01   6.6575486e-02   4.0986188e-02   9.5876447e-04   4.7912410e-02   3.6053111e-04   1.0556805e-01   4.8188153e-02   1.6034340e-02   7.0878207e-02   1.4973176e-02   2.9949988e-03   9.7725595e-02   1.1885744e-01   3.1767458e-02   4.8675008e-02   1.8139000e-02   8.3854928e-03
   3.5000000e+01   8.6096630e-02   2.2414591e-03   5.2621393e-02   1.7722239e-01   6.6438946e-02   3.8511564e-02   1.3548038e-03   4.0316883e-02   4.6166702e-04   1.0963892e-01   4.3681861e-02   1.3880427e-02   6.8211167e-02   2.0381489e-02   3.2117281e-03   8.6831312e-02   1.1270548e-01   3.2371706e-02   5.9543315e-02   2.0152386e-02   3.6257100e-03
   3.6000000e+01   4.6264449e-02   5.0225780e-03   4.2196623e-02   1.0454597e-01   6.5161330e-02   3.4845612e-02   2.4019111e-03   3.2522988e-02   7.5109931e-04   1.1042863e-01   3.9943955e-02   1.1637791e-02   6.5226141e-02   2.6332890e-02   4.6805992e-03   7.3893130e-02   1.0271932e-01   3.4513114e-02   6.8841650e-02   2.0589664e-02   1.5612721e-03
   3.7000000e+01   2.3773963e-02   9.4780667e-03   3.4980763e-02   5.2464231e-02   6.3957686e-02   3.0066700e-02   3.6032131e-03   2.6131903e-02   1.6526418e-03   1.0850249e-01   3.6109036e-02   8.7296483e-03   5.9464441e-02   2.9199418e-02   7.5328782e-03   6.1964703e-02   9.6694887e-02   3.4768136e-02   7.5789711e-02   1.9842685e-02   2.0806967e-03
   3.8000000e+01   1.7712749e-02   1.4196394e-02   2.8805439e-02   1.9797938e-02   6.1147478e-02   2.3848581e-02   4.6390335e-03   2.0358232e-02   3.2967098e-03   1.0429445e-01   3.3720073e-02   5.7482189e-03   5.2724338e-02   3.1416917e-02   1.1554643e-02   5.1386262e-02   9.1194186e-02   3.1524595e-02   8.0364511e-02   1.9472824e-02   3.8821850e-03
   3.9000000e+01   2.5427730e-02   1.9837220e-02   2.3699200e-02   3.7092062e-03   5.6302120e-02   1.7340016e-02   6.6973100e-03   1.5296942e-02   4.0202027e-03   9.7177102e-02   3.2085822e-02   6.0824152e-03   4.5040676e-02   3.2255214e-02   1.5652829e-02   4.1299258e-02   8.3904985e-02   2.6059010e-02   8.2876224e-02   1.8804762e-02   5.4003542e-03
   4.0000000e+01   4.2287544e-02   2.4483819e-02   2.0075974e-02   2.9680338e-04   5.1279715e-02   1.1389735e-02   9.6823304e-03   1.1550824e-02   4.4017529e-03   8.8495098e-02   2.7468735e-02   7.0220119e-03   3.9040546e-02   3.1013243e-02   2.0239466e-02   3.1448245e-02   7.0614795e-02   2.1256945e-02   8.3535360e-02   1.7440551e-02   6.2865989e-03
   4.1000000e+01   6.7679041e-02   3.0723823e-02   1.8369376e-02   6.7307350e-03   4.5003577e-02   8.2349228e-03   1.3918706e-02   8.3203153e-03   4.0132845e-03   8.1696696e-02   2.4458445e-02   8.3212337e-03   3.1520424e-02   2.8929529e-02   2.3905098e-02   2.1656927e-02   5.7049593e-02   1.8057692e-02   8.1666775e-02   1.5242021e-02   6.5329242e-03
   4.2000000e+01   9.8518399e-02   3.6643979e-02   1.9102612e-02   1.9246977e-02   3.6179432e-02   6.6200263e-03   1.5491556e-02   5.9339576e-03   3.7684980e-03   7.5531463e-02   2.1892783e-02   7.6777742e-03   2.4237070e-02   2.4280893e-02   2.2565770e-02   1.3871131e-02   4.4880308e-02   1.4489485e-02   7.6918117e-02   1.3834787e-02   8.7326824e-03
   4.3000000e+01   1.2978936e-01   3.8234925e-02   1.9813936e-02   3.6594867e-02   2.7756949e-02   4.9433128e-03   1.7109042e-02   4.6595742e-03   3.5936584e-03   6.3695570e-02   2.0454220e-02   5.9884994e-03   1.7766692e-02   1.7910252e-02   1.9201980e-02   8.1006485e-03   3.5464290e-02   1.2275148e-02   6.9848153e-02   1.3707015e-02   1.0114169e-02
   4.4000000e+01   1.5585076e-01   3.6426558e-02   1.7765347e-02   5.7985500e-02   1.9399665e-02   4.3338039e-03   1.8078923e-02   4.1374397e-03   3.6220018e-03   5.4038606e-02   2.1446802e-02   4.3423451e-03   1.1453849e-02   1.1057377e-02   1.8818360e-02   4.8424239e-03   2.7930466e-02   9.6000961e-03   6.0267787e-02   1.3891928e-02   9.8192486e-03
   4.5000000e+01   1.7794526e-01   3.5194625e-02   1.4777766e-02   8.2114718e-02   1.3230167e-02   3.0909914e-03   2.0256765e-02   4.0647059e-03   4.0575498e-03   4.4745352e-02   2.4428574e-02   3.6128275e-03   7.1638874e-03   5.4801312e-03   1.6751111e-02   3.0565652e-03   2.3516450e-02   8.2102311e-03   5.4509162e-02   1.4074825e-02   1.0770078e-02
   4.6000000e+01   1.8688093e-01   3.5851977e-02   1.3824633e-02   1.0264110e-01   9.9308699e-03   1.4470525e-03   2.0514632e-02   4.6757784e-03   5.0395221e-03   3.5559653e-02   2.6158421e-02   2.8722118e-03   4.2767768e-03   1.9676403e-03   1.5248562e-02   2.5628603e-03   2.1681343e-02   9.8476346e-03   4.7990458e-02   1.2704168e-02   1.2460321e-02
   4.7000000e+01   1.8530084e-01   3.3466737e-02   1.1984935e-02   1.2110662e-01   1.0825415e-02   4.8714592e-04   1.7377333e-02   5.8584145e-03   6.3509574e-03   2.6934038e-02   2.5649129e-02   2.3545695e-03   1.8640639e-03   4.0568565e-04   1.4016092e-02   2.7895593e-03   2.2442047e-02   1.1463274e-02   4.2396394e-02   1.0758465e-02   1.0409786e-02
   4.8000000e+01   1.7336374e-01   3.1076387e-02   1.0462159e-02   1.2933273e-01   1.5356891e-02   2.7830475e-04   1.3217996e-02   6.0920876e-03   7.4708609e-03   1.8040170e-02   2.4906805e-02   2.3852924e-03   8.1301703e-04   2.1037365e-04   1.0469353e-02   4.0594118e-03   2.4592599e-02   1.2542040e-02   3.8130972e-02   9.3752348e-03   7.4846490e-03
   4.9000000e+01   1.5060969e-01   2.6880269e-02   9.7897826e-03   1.3270666e-01   1.8613555e-02   4.6543716e-04   1.0076791e-02   6.2751481e-03   9.8862973e-03   9.9309056e-03   2.2437201e-02   2.9363147e-03   1.1951973e-03   2.2134095e-04   7.3971322e-03   6.1717153e-03   2.7417285e-02   1.3594914e-02   3.3980056e-02   8.2028462e-03   5.1568104e-03
   5.0000000e+01   1.2701256e-01   2.2944720e-02   9.3019211e-03   1.2886045e-01   2.1459906e-02   7.7440741e-04   5.9276428e-03   5.5366908e-03   1.1745442e-02   4.5847058e-03   1.9065851e-02   2.9071680e-03   2.8576820e-03   1.3904817e-03   5.2908637e-03   7.7583940e-03   2.8718335e-02   1.5736465e-02   2.8782655e-02   7.3862651e-03   3.2416216e-03
   5.1000000e+01   1.0845652e-01   1.7467240e-02   8.2970900e-03   1.2224637e-01   2.6631370e-02   7.8139806e-04   3.2969514e-03   5.0902006e-03   1.3032768e-02   1.5657902e-03   1.5343338e-02   2.7838071e-03   5.9786208e-03   3.2029739e-03   4.1573335e-03   9.5868424e-03   2.6200599e-02   1.7693318e-02   2.3116370e-02   6.4730153e-03   9.9987090e-04
   5.2000000e+01   9.1658253e-02   1.0174430e-02   8.0816915e-03   1.1363638e-01   3.1326924e-02   8.0578595e-04   5.5315807e-04   4.9553537e-03   1.2844906e-02   1.8419649e-04   9.8708757e-03   2.7259684e-03   9.2523290e-03   5.0431668e-03   3.3509755e-03   1.0799478e-02   2.2135120e-02   1.8198497e-02   1.7053048e-02   5.7250018e-03   1.6067189e-05
   5.3000000e+01   7.5717144e-02   4.8736385e-03   7.9096990e-03   1.0086997e-01   3.5716860e-02   1.2624061e-03   3.6593960e-04   4.2873384e-03   1.5013942e-02   5.0600755e-05   3.6340945e-03   2.6476651e-03   1.1837016e-02   5.8427074e-03   3.9710826e-03   1.2775158e-02   1.8553270e-02   1.4764873e-02   1.3027836e-02   6.3051153e-03   1.1743369e-03
   5.4000000e+01   6.2852879e-02   2.3108806e-03   8.1867028e-03   8.5416673e-02   3.9602758e-02   1.8745908e-03   1.8400540e-03   3.3267439e-03   1.3478902e-02   9.1915975e-04   9.7498370e-04   2.8991853e-03   1.4711708e-02   6.5966323e-03   4.6677751e-03   1.3730640e-02   1.4868886e-02   1.1988686e-02   1.0938267e-02   6.7222319e-03   4.2092467e-03
   5.5000000e+01   5.0031090e-02   1.8146612e-03   9.8133508e-03   6.9310169e-02   4.0089364e-02   3.9153742e-03   3.5738430e-03   2.9926679e-03   1.1867752e-02   2.7058983e-03   7.7074994e-05   2.0543830e-03   1.8815125e-02   8.3411374e-03   5.2659167e-03   1.5266224e-02   1.1113656e-02   1.0543621e-02   1.0123857e-02   5.3739946e-03   9.4793515e-03
   5.6000000e+01   3.9520363e-02   2.8046420e-03   1.0872125e-02   5.5288606e-02   3.8542206e-02   7.0202147e-03   5.0898270e-03   2.0757041e-03   1.0812164e-02   4.6356376e-03   1.4083123e-03   1.3968512e-03   2.0952630e-02   9.0288359e-03   6.5690496e-03   1.7236372e-02   6.6823818e-03   9.2207579e-03   1.0412883e-02   3.7255067e-03   1.5976644e-02
   5.7000000e+01   3.1481440e-02   6.1212046e-03   1.2026646e-02   4.5255809e-02   3.2512737e-02   9.8229592e-03   5.7719887e-03   1.5344118e-03   1.0411592e-02   6.7402508e-03   5.2187533e-03   1.2979703e-03   2.2423349e-02   9.4846759e-03   7.6567191e-03   2.0192600e-02   2.6424260e-03   7.7947452e-03   9.6974749e-03   3.0296476e-03   2.3741909e-02
   5.8000000e+01   2.7656874e-02   1.2174305e-02   1.2963430e-02   3.4405766e-02   2.9604415e-02   1.2857483e-02   5.7745037e-03   9.6116016e-04   1.1385469e-02   9.3032627e-03   1.0822729e-02   1.4663667e-03   2.1651575e-02   1.1002360e-02   6.1676921e-03   2.2917451e-02   1.1783230e-03   6.8665642e-03   7.3853527e-03   3.3108948e-03   2.9254452e-02
   5.9000000e+01   2.7279869e-02   1.9092627e-02   1.4301434e-02   2.6493570e-02   2.8067557e-02   1.3903321e-02   5.9003360e-03   6.3321225e-04   1.3531647e-02   1.2897357e-02   1.8408953e-02   2.2040154e-03   2.2038571e-02   1.0232714e-02   6.7229936e-03   2.4338330e-02   4.3592715e-04   6.3494930e-03   6.0247005e-03   3.9644678e-03   3.2972335e-02
   6.0000000e+01   2.6324835e-02   2.7781873e-02   1.5158172e-02   2.0854439e-02   2.4015113e-02   1.4094138e-02   5.7750182e-03   7.3058799e-04   1.4523953e-02   1.5614508e-02   2.4866111e-02   3.2722966e-03   2.0452926e-02   9.9577007e-03   8.9034189e-03   2.4257925e-02   7.2481179e-04   6.2972563e-03   4.2101371e-03   4.1778478e-03   3.1553375e-02
   6.1000000e+01   2.4958733e-02   3.6584763e-02   1.6420140e-02   1.3008327e-02   1.8896860e-02   1.5035429e-02   4.9954365e-03   1.0383708e-03   1.3612276e-02   1.7797158e-02   2.8236801e-02   3.2486203e-03   2.0523615e-02   9.3899909e-03   1.0399011e-02   2.1982248e-02   1.5719241e-03   6.2294511e-03   2.6733511e-03   5.9452927e-03   2.8740477e-02
   6.2000000e+01   2.1596689e-02   4.3236042e-02   1.6250551e-02   7.1812235e-03   1.3011585e-02   1.4418558e-02   5.2457898e-03   1.3976977e-03   1.3580322e-02   1.9463174e-02   3.0666787e-02   3.9031998e-03   1.9561332e-02   9.3964760e-03   1.2773231e-02   2.0926032e-02   2.9200262e-03   6.8799113e-03   1.5249518e-03   7.1102548e-03   2.6145705e-02
   6.3000000e+01   2.0310360e-02   4.6691699e-02   1.6731315e-02   3.2596767e-03   8.6996108e-03   1.5059289e-02   4.4068078e-03   2.0763852e-03   1.2859773e-02   1.9841857e-02   2.6454676e-02   3.6260661e-03   1.8758903e-02   8.2037212e-03   1.5611635e-02   1.8740400e-02   4.5288515e-03   7.5072999e-03   2.0884239e-03   7.1087117e-03   2.2032826e-02
   6.4000000e+01   1.8561147e-02   4.4797147e-02   1.8032713e-02   9.0485705e-04   5.8356470e-03   1.5563975e-02   5.0297556e-03   2.7025521e-03   1.3376321e-02   1.9082603e-02   1.9393389e-02   2.7213136e-03   1.7749997e-02   6.7106105e-03   1.8077081e-02   1.4342547e-02   6.3462991e-03   8.7809605e-03   4.2175482e-03   9.2090466e-03   1.8185088e-02
   6.5000000e+01   1.6419520e-02   4.0598022e-02   1.9135945e-02   1.2685414e-05   3.5301972e-03   1.5264277e-02   5.8009828e-03   3.2743806e-03   1.0509160e-02   1.8482275e-02   1.2189375e-02   1.3172772e-03   1.7641225e-02   4.0887399e-03   2.3563176e-02   1.0332044e-02   9.1375226e-03   9.1043792e-03   5.8305457e-03   1.2165075e-02   1.4076072e-02
   6.6000000e+01   1.4490247e-02   3.3983710e-02   1.7954359e-02   3.3821810e-04   2.8307057e-03   1.5201111e-02   6.0402436e-03   3.7785086e-03   8.0636078e-03   1.6492260e-02   8.9459137e-03   1.3593622e-03   1.6920808e-02   2.5022287e-03   2.9031436e-02   7.2805220e-03   1.2001432e-02   1.2285858e-02   7.2089628e-03   1.5979668e-02   1.1783337e-02
   6.7000000e+01   1.2193109e-02   2.6213063e-02   1.6907201e-02   1.4920950e-03   2.6164351e-03   1.4690595e-02   5.7253244e-03   3.6506496e-03   7.1627925e-03   1.3571567e-02   6.7222867e-03   2.2562096e-03   1.6321718e-02   1.9131471e-03   3.2709018e-02   4.8980509e-03   1.4514500e-02   1.2811364e-02   9.0714379e-03   1.8703290e-02   1.0455733e-02
   6.8000000e+01   9.8706553e-03   1.8975898e-02   1.4888139e-02   3.0772504e-03   2.6776377e-03   1.4564761e-02   5.8907710e-03   3.0719915e-03   6.9701261e-03   1.1391651e-02   4.1456712e-03   4.0150590e-03   1.7572940e-02   8.5262530e-04   3.2876125e-02   3.1517328e-03   1.6474018e-02   1.3280186e-02   1.0375107e-02   1.7614264e-02   8.7977638e-03
   6.9000000e+01   7.3061943e-03   1.3974304e-02   1.3187924e-02   4.3739458e-03   3.1753310e-03   1.4366913e-02   5.2714939e-03   2.6952659e-03   1.0093674e-02   8.9779299e-03   1.9178105e-03   5.7736507e-03   1.8588281e-02   5.6009274e-04   3.1179097e-02   2.5885414e-03   1.7857069e-02   1.2163215e-02   1.0865654e-02   1.6057118e-02   8.2046743e-03
   7.0000000e+01   5.9410307e-03   9.8148979e-03   1.0724517e-02   5.1880710e-03   3.3975393e-03   1.3796938e-02   4.9388811e-03   2.2075810e-03   1.2379587e-02   6.7117994e-03   1.1401204e-03   7.4042067e-03   1.7438126e-02   2.1236180e-03   2.6643930e-02   3.1370266e-03   1.7782896e-02   9.8858473e-03   1.0668602e-02   1.1077017e-02   9.3422836e-03
   7.1000000e+01   4.8662645e-03   7.7028635e-03   8.5094556e-03   5.9500828e-03   4.0870485e-03   1.3750748e-02   3.9299080e-03   1.6477175e-03   1.4665792e-02   4.7312462e-03   9.5206673e-04   9.0803744e-03   1.6415696e-02   4.4233617e-03   2.2733445e-02   3.5879820e-03   1.6079863e-02   8.1208183e-03   1.0933162e-02   6.3828670e-03   1.2209345e-02
   7.2000000e+01   3.3223492e-03   7.9218078e-03   6.5264817e-03   5.9107805e-03   4.1180561e-03   1.3827699e-02   3.1748227e-03   9.0419308e-04   1.7488743e-02   2.6369019e-03   2.0794915e-03   9.4183636e-03   1.5239284e-02   6.6336113e-03   2.0467966e-02   4.5548215e-03   1.6033895e-02   5.6242804e-03   1.0335627e-02   3.5260012e-03   1.6225275e-02
   7.3000000e+01   2.6151521e-03   8.2261660e-03   5.1482865e-03   5.5711899e-03   2.6925962e-03   1.3195911e-02   2.9708063e-03   4.4920806e-04   1.6036056e-02   1.0244471e-03   3.7965036e-03   1.1503648e-02   1.2768901e-02   8.5170883e-03   1.7482080e-02   5.4584013e-03   1.5935706e-02   2.8852084e-03   1.0613425e-02   1.6224748e-03   2.0567852e-02
   7.4000000e+01   2.6753839e-03   7.6527608e-03   4.4417875e-03   5.3465518e-03   1.5127339e-03   1.2995843e-02   3.6572213e-03   3.6301254e-04   1.7538307e-02   1.5455046e-04   6.7712597e-03   1.1626741e-02   9.3681423e-03   9.7519849e-03   1.5033945e-02   6.3169439e-03   1.3035690e-02   7.6993511e-04   9.8671659e-03   7.2966637e-04   2.6639444e-02
   7.5000000e+01   2.9135947e-03   7.1053963e-03   4.8368606e-03   5.7520467e-03   5.3645812e-04   1.3118761e-02   4.5104012e-03   1.1133083e-03   1.6030295e-02   1.9576472e-04   1.1001553e-02   1.1971491e-02   6.5261971e-03   1.0503638e-02   1.3457295e-02   7.2115111e-03   1.2134939e-02   5.6612207e-04   9.1396648e-03   2.8090001e-05   3.0207094e-02
   7.6000000e+01   4.3660597e-03   6.9871100e-03   6.1672903e-03   5.9429689e-03   9.3050635e-04   1.0613145e-02   6.1955352e-03   2.3347237e-03   1.4202678e-02   1.5157333e-03   1.5693875e-02   1.4749741e-02   4.8001777e-03   1.3429343e-02   1.2882658e-02   7.7280540e-03   1.2675357e-02   4.7379109e-04   8.4065308e-03   4.3773340e-04   3.3225850e-02
   7.7000000e+01   5.7907267e-03   7.0011382e-03   6.9153380e-03   5.6885748e-03   2.2005196e-03   8.8793688e-03   6.9320310e-03   3.3694606e-03   1.2009872e-02   3.0821690e-03   1.9065049e-02   1.7756335e-02   3.5741347e-03   1.7464468e-02   1.1084870e-02   7.0029028e-03   1.1421784e-02   1.4432693e-03   7.1957123e-03   1.2091264e-03   3.4448084e-02
   7.8000000e+01   6.3291690e-03   7.9175152e-03   7.8442133e-03   5.9256597e-03   4.0884255e-03   6.9063565e-03   7.9211334e-03   4.6195612e-03   8.8166964e-03   6.2291225e-03   2.2338827e-02   2.1375555e-02   5.2531619e-03   2.1607917e-02   1.0155966e-02   5.3755635e-03   1.1419472e-02   3.5540436e-03   6.4607749e-03   2.1180337e-03   3.0247194e-02
   7.9000000e+01   7.9695203e-03   7.8388113e-03   9.3754018e-03   5.8565492e-03   5.3672869e-03   5.5388803e-03   7.9521670e-03   6.1970864e-03   6.6979916e-03   9.6953705e-03   2.3834544e-02   2.4700830e-02   1.0066753e-02   2.4363032e-02   8.8741603e-03   4.4731777e-03   1.1921844e-02   6.4939749e-03   5.1337940e-03   2.6233371e-03   2.1042527e-02
   8.0000000e+01   9.5665769e-03   6.3661457e-03   9.5355692e-03   5.6699073e-03   6.8213554e-03   4.3807292e-03   7.1950798e-03   6.4689673e-03   5.3092882e-03   1.2172129e-02   2.4753591e-02   2.4832390e-02   1.7287594e-02   2.4710074e-02   6.1202536e-03   3.0776447e-03   1.0019221e-02   1.0748832e-02   5.1628609e-03   2.9330776e-03   1.3023217e-02
   8.1000000e+01   1.0890899e-02   4.2015412e-03   8.6082173e-03   4.6015409e-03   8.2700308e-03   3.5408800e-03   6.5281790e-03   7.8264040e-03   5.3628134e-03   1.2943523e-02   2.4897436e-02   2.2793864e-02   2.4078381e-02   2.2741595e-02   3.0751349e-03   1.6904092e-03   8.1011198e-03   1.3052442e-02   6.6418338e-03   2.6583396e-03   5.4475627e-03
   8.2000000e+01   1.2569094e-02   2.9045849e-03   8.7349659e-03   3.0126381e-03   1.0042223e-02   2.3611191e-03   8.0055244e-03   7.1737025e-03   6.7012228e-03   1.2092423e-02   2.2617527e-02   1.7013910e-02   3.2597792e-02   1.8597712e-02   1.3354683e-03   8.1216107e-04   6.2674738e-03   1.4405926e-02   8.6764092e-03   2.3097527e-03   7.9573802e-04
   8.3000000e+01   1.3774595e-02   1.6557030e-03   8.5131747e-03   2.2653973e-03   1.1492728e-02   1.8793155e-03   9.8223917e-03   7.8351409e-03   1.1080729e-02   1.1912074e-02   2.3110641e-02   1.0773172e-02   3.8094884e-02   1.4850113e-02   2.2082666e-04   4.9221544e-04   3.8766143e-03   1.5665386e-02   1.0067821e-02   2.4316455e-03   3.8321711e-04
   8.4000000e+01   1.4889717e-02   8.3346797e-04   7.0582449e-03   1.8698243e-03   1.3000248e-02   1.4692756e-03   1.0415764e-02   9.9507010e-03   1.5723211e-02   1.0796992e-02   2.0764649e-02   6.7253442e-03   4.4880310e-02   1.2516267e-02   1.4487195e-04   2.5093421e-04   2.0517701e-03   1.7330731e-02   1.1157641e-02   2.8510972e-03   3.8002037e-03
   8.5000000e+01   1.6172571e-02   6.5618076e-04   4.6030927e-03   2.3465968e-03   1.2305040e-02   8.6134620e-04   1.2776226e-02   1.1406124e-02   2.1698963e-02   8.7515512e-03   1.9776926e-02   5.7154931e-03   4.8234405e-02   1.0538423e-02   8.4482318e-04   5.9848330e-05   7.6988298e-04   1.6869377e-02   1.3650886e-02   2.8102484e-03   9.4106963e-03
   8.6000000e+01   1.6272308e-02   6.7592055e-04   2.7031897e-03   3.0529383e-03   1.0975485e-02   7.2001477e-04   1.7282619e-02   1.1791682e-02   2.4010229e-02   6.2830419e-03   1.6362929e-02   6.1844562e-03   4.8075481e-02   9.4584915e-03   3.4089233e-03   2.4984470e-05   2.7361338e-04   1.5148193e-02   1.5966427e-02   2.7607452e-03   1.6610987e-02
   8.7000000e+01   1.6151692e-02   5.6765514e-04   1.4436491e-03   4.4535726e-03   9.2030247e-03   4.8732129e-04   2.2092292e-02   1.2065252e-02   2.4585394e-02   3.1810372e-03   1.5474173e-02   8.5641536e-03   4.4756102e-02   1.0990331e-02   6.9354660e-03   1.6683069e-04   5.0594845e-04   1.4014849e-02   1.3835726e-02   2.6119104e-03   2.3241888e-02
   8.8000000e+01   1.4222267e-02   6.2985766e-04   4.7826371e-04   6.2426442e-03   6.9574921e-03   3.6431847e-04   2.4649846e-02   1.2829518e-02   2.1479853e-02   1.9108556e-03   1.6561181e-02   1.0168668e-02   3.9931610e-02   1.4878775e-02   1.0968263e-02   3.8069386e-04   1.9820607e-03   1.2024778e-02   1.2002209e-02   2.1669444e-03   2.8554251e-02
   8.9000000e+01   1.2957817e-02   2.0565005e-03   1.2460915e-04   7.9425199e-03   4.2731437e-03   3.3393136e-04   2.3398301e-02   1.3162239e-02   1.7346734e-02   8.8877660e-04   1.6026811e-02   1.1724291e-02   3.1859192e-02   1.7799814e-02   1.4264557e-02   4.0138774e-04   4.5747986e-03   1.0450598e-02   9.7443919e-03   2.8123536e-03   3.2942153e-02
   9.0000000e+01   1.3144533e-02   4.5992632e-03   8.1249208e-06   1.0063632e-02   3.8687314e-03   5.3111942e-04   2.1972280e-02   1.4012820e-02   1.2614741e-02   3.6803974e-04   1.6168928e-02   1.2304274e-02   2.8316284e-02   1.9315961e-02   1.6342792e-02   3.2603287e-04   7.0394731e-03   9.0166791e-03   7.5030754e-03   4.5365921e-03   3.2242561e-02
   9.1000000e+01   1.2493862e-02   6.8098805e-03   1.4655312e-04   1.3002874e-02   3.6241806e-03   1.6509022e-03   2.1046637e-02   1.4674553e-02   7.6885773e-03   9.3657174e-05   1.8880111e-02   1.0446612e-02   2.2601463e-02   2.2352869e-02   1.8000350e-02   2.9632361e-04   1.0875006e-02   8.9735379e-03   8.2344358e-03   6.9864190e-03   2.8291752e-02
   9.2000000e+01   1.0142645e-02   9.3904303e-03   2.1081491e-04   1.5700323e-02   2.8895163e-03   2.9331465e-03   1.6857158e-02   1.4932062e-02   3.7400272e-03   5.6234936e-05   2.0558459e-02   6.6525568e-03   1.7492050e-02   2.5569183e-02   2.2863257e-02   1.4253596e-04   1.4813358e-02   8.5686935e-03   1.2007809e-02   9.5923961e-03   2.1042856e-02
   9.3000000e+01   6.4625585e-03   1.1402443e-02   3.7609584e-04   1.6674792e-02   2.8815975e-03   4.8487135e-03   1.4206921e-02   1.4613060e-02   3.4525196e-03   4.6888697e-06   2.4139035e-02   3.5620774e-03   1.2574816e-02   2.8844026e-02   2.3807601e-02   1.0390238e-04   1.9469206e-02   7.3851649e-03   1.7772967e-02   1.1326170e-02   1.6015154e-02
   9.4000000e+01   2.9212619e-03   1.3586673e-02   4.4208525e-04   1.6906425e-02   4.0564839e-03   6.5495396e-03   1.0199340e-02   1.6474538e-02   6.0998043e-03   4.3513298e-06   2.8238080e-02   1.8768640e-03   8.6793425e-03   3.0556299e-02   2.4980777e-02   1.2390549e-04   2.4602600e-02   7.4586048e-03   2.3657163e-02   1.3034420e-02   1.0086001e-02
   9.5000000e+01   8.8436011e-04   1.7883273e-02   8.0431480e-04   1.7157612e-02   4.6386752e-03   7.1932808e-03   7.4536341e-03   1.7340472e-02   1.0003300e-02   9.3373626e-05   2.9441586e-02   1.3074570e-03   4.9092710e-03   3.5325445e-02   2.1755636e-02   2.0210348e-04   2.9620930e-02   1.0018194e-02   3.1421637e-02   1.4076577e-02   6.7795134e-03
   9.6000000e+01   3.4792383e-04   2.3089919e-02   1.2602906e-03   1.8084721e-02   6.5644385e-03   8.4797706e-03   5.7269900e-03   1.6462250e-02   1.3006308e-02   2.1335290e-04   2.9125448e-02   1.3986174e-03   3.2929590e-03   3.2937148e-02   1.8401375e-02   3.5141664e-04   3.2847046e-02   1.3231638e-02   3.3661992e-02   1.4711136e-02   6.2157239e-03
   9.7000000e+01   1.5043056e-03   2.6593279e-02   2.2434467e-03   1.9365690e-02   8.4248890e-03   9.3031962e-03   6.0988655e-03   1.4065175e-02   1.4235547e-02   4.2815047e-04   2.6649984e-02   1.8737589e-03   2.0160170e-03   2.7736737e-02   1.6559618e-02   7.6188892e-04   3.2619215e-02   1.7455123e-02   3.8079677e-02   1.4453246e-02   7.6003946e-03
   9.8000000e+01   4.6061546e-03   2.5151868e-02   3.4552759e-03   2.0218087e-02   8.1604255e-03   1.0168834e-02   5.1905728e-03   1.1632286e-02   1.4875982e-02   1.3467066e-03   2.3272531e-02   2.1722442e-03   2.3296695e-03   1.9635439e-02   1.5179377e-02   1.4674648e-03   2.9864430e-02   2.2445710e-02   3.9504011e-02   1.3426943e-02   8.7067172e-03
   9.9000000e+01   9.2379984e-03   2.1925793e-02   3.7890041e-03   1.9597421e-02   7.8532635e-03   1.0023098e-02   4.4544414e-03   1.0298470e-02   1.5435894e-02   2.0547249e-03   1.7824771e-02   2.3916929e-03   5.0861620e-03   1.2876083e-02   1.4392527e-02   2.7764242e-03   2.6202534e-02   2.5147433e-02   3.7994896e-02   1.3233371e-02   1.0530236e-02
   1.0000000e+02   1.4533167e-02   2.0177319e-02   4.6453393e-03   2.0483864e-02   7.3768828e-03   8.5940399e-03   4.2087041e-03   8.9309411e-03   1.5179413e-02   3.2788723e-03   1.2759574e-02   2.5998320e-03   9.2314419e-03   9.5035715e-03   1.6931791e-02   5.1382435e-03   2.2918114e-02   2.5699306e-02   3.5447667e-02   1.3939043e-02   1.4102996e-02

